Chebyshev smoothing with adaptive block-FSAI preconditioners for the multilevel solution of higher-order problems

In this paper, we assess the performance of adaptive and nested factorized sparse approximate inverses as smoothers in multilevel V-cycles, when smoothing is performed following the Chebyshev iteration of the fourth kind. For our test problems, we rely on the partition of unity method to discretize the biharmonic and triharmonic equations in a multilevel manner. Inspired by existing algorithms, we introduce a new adaptive algorithm for the construction of sparse approximate inverses, based on the block structure of matrices arising in the partition of unity method. Additionally, we also present a new (and arguably simpler) formulation of the Chebyshev iteration of the fourth kind.

==> bh_cube_nonsym_p3.csv <==
k,a1_r0_energy_norm,a2_r0_energy_norm,a3_r0_energy_norm,a4_r0_energy_norm,a1_r1_energy_norm,a2_r1_energy_norm,a3_r1_energy_norm,a4_r1_energy_norm,a1_r0_L2_norm,a2_r0_L2_norm,a3_r0_L2_norm,a4_r0_L2_norm,a1_r1_L2_norm,a2_r1_L2_norm,a3_r1_L2_norm,a4_r1_L2_norm
1,0.8518651069818376,0.835219984714869,0.8126940243270782,0.7875849162994699,0.8331657915996071,0.7695351410545612,0.7150412020297597,0.6618035897500342,0.8892889346619156,0.8726851360555017,0.8502326447517398,0.8295566579419568,0.8707711432295837,0.8149950078294471,0.7689179039221536,0.7241308955755594
2,0.7803935979741262,0.7371945309119875,0.6946229766282576,0.6334198505051669,0.7354638661119983,0.6071649656041929,0.530344222726792,0.4563394752553772,0.8241707584194851,0.7888492027552727,0.7535371900933349,0.700725726580586,0.7870446738120075,0.677417555948672,0.6105118971335205,0.5417645685654542
3,0.6898483900964162,0.6296493810791567,0.5580638300676887,0.4726990283726874,0.6266451421887924,0.43148778566636464,0.3317135414483871,0.2482473286698543,0.7497784078907236,0.6986301323805497,0.6360955452053378,0.5590823959013222,0.6952016341191996,0.5201517562385437,0.4220594218206903,0.3377387833736715
4,0.5974604985016899,0.5185306109813576,0.44219256623839864,0.3499103809950007,0.5081078210480956,0.3124521940065026,0.23959003724482356,0.1684780759382729,0.6699233614141166,0.6002253215332563,0.5302314471834021,0.4436448045695231,0.5912651206385799,0.40605411128327734,0.32697572076668563,0.24427237269465768
5,0.5100646074018905,0.4173327236184475,0.3278576875845684,0.23922292716041396,0.4156816099098744,0.20023244012228672,0.14443599338703972,0.09466162162077588,0.5938405514837862,0.5077204412615074,0.4210147154467363,0.3295533831945845,0.5060525218919859,0.2883099521815434,0.22294443634989378,0.15591295582302972
6,0.4188153668956025,0.32715438802676367,0.24179669062644546,0.18527324329085215,0.32377012135617583,0.16237013887628643,0.11594434094034435,0.07946551293390107,0.5102655541310023,0.4198403588171676,0.33232569819799884,0.2669887945125011,0.41548590177509204,0.24045954893306792,0.18170601893559504,0.1313598111736701
7,0.34922935858471865,0.2635626333339592,0.1849876657087749,0.12340381364333498,0.2574265043060398,0.11533949282198248,0.07459561501920196,0.06734176103322263,0.44319638635029196,0.3552830598949787,0.26777692448797247,0.1993461110807993,0.3470454257108025,0.1858658375832541,0.12930027463505017,0.1097393898624539
8,0.2827514949054932,0.19516651757242653,0.14299938147560154,0.0989936839921837,0.1948569811039298,0.09247535571726105,0.06925973792244518,0.05968606024326139,0.37465747294244384,0.2810745434733958,0.22009654596459036,0.1630181568096638,0.2802512777853725,0.15290908870808895,0.11749011987387256,0.10821096731253083
9,0.2413056072051002,0.16097798406468472,0.11173019531455872,0.07519787684283993,0.16294144696977012,0.06916591453632472,0.05470897064023955,0.04672837121321682,0.3321815853530795,0.23989270307686666,0.17974950332222744,0.13044953464016065,0.24326176628153023,0.11946468296011789,0.08752737288399956,0.08633526413896321
10,0.19130635792647716,0.13583599311153954,0.09054061473172227,0.06923908254304964,0.11704490488761848,0.06452860315273945,0.049468660676343375,0.03544051906130541,0.27711584887977997,0.2097084515066315,0.1542752236346327,0.12240209406828872,0.1893429031269827,0.11434625573127712,0.08330538324199635,0.06167507443484957


==> bh_cube_p3.csv <==
k,a1_r0_energy_norm,a2_r0_energy_norm,a3_r0_energy_norm,a4_r0_energy_norm,a1_r1_energy_norm,a2_r1_energy_norm,a3_r1_energy_norm,a4_r1_energy_norm,a1_r0_L2_norm,a2_r0_L2_norm,a3_r0_L2_norm,a4_r0_L2_norm,a1_r1_L2_norm,a2_r1_L2_norm,a3_r1_L2_norm,a4_r1_L2_norm
1,0.8749004817909974,0.8603215847906093,0.8462264632430763,0.8252703463342851,0.858396999402729,0.8187552587737926,0.7942091812013179,0.7637008973949624,0.9107014440884351,0.8966131804538824,0.8839858350147956,0.8629831727889333,0.8951968812396659,0.8563016734025233,0.8348967601811674,0.8095865857125285
2,0.8265838076631891,0.8143828505128533,0.7724388136061217,0.7215470715444179,0.8126311183835299,0.702759406762493,0.6402104968583668,0.5853625609482127,0.8642291277625812,0.8524125165482082,0.8179901974613389,0.7756507193139993,0.8505375772155434,0.760357242616864,0.7071357231203977,0.6604738581696628
3,0.7733839196342124,0.7391685272513616,0.686379944888402,0.6118341755301284,0.7352352008073123,0.5834026405932634,0.5138509641242766,0.4296492542660875,0.819103242363795,0.7909792058711504,0.7468303940290901,0.6829544085399307,0.7877631825137226,0.6589348180190566,0.5970090296442145,0.5205426365578157
4,0.6921343340148708,0.6456788277912701,0.5916138853226856,0.5076839883209758,0.6471261636902722,0.4733525228085557,0.39228077805753114,0.30656379001342987,0.7515287442593066,0.7123920291641292,0.6655838225893775,0.5922267111791201,0.7141308661576464,0.5608106780460587,0.48356184531459545,0.40266334621970973
5,0.6327973663490387,0.5663154695806009,0.4932477887388227,0.40128409125663483,0.5598517181164054,0.36785143164135725,0.3007889773973682,0.21880997130600136,0.7014751259407181,0.6438606614467813,0.5777512287349408,0.4947366503907967,0.6388769596559445,0.46223523046339127,0.3954852465470729,0.31262969327092366
6,0.5750394635446577,0.5131050896362385,0.4271467414589406,0.3395725465043544,0.5080430202096743,0.30437004658408745,0.23487925652443067,0.16282473686326496,0.6524699434033151,0.5968861185096092,0.5196880430215979,0.4357671022037891,0.5937299141198247,0.4015742911104749,0.32955664322377487,0.24928236329971612
7,0.5146168093686404,0.4460081451127009,0.36177485404938614,0.26395977305232876,0.4398762901574321,0.23782366046543443,0.1830487188589615,0.11565455139481663,0.5987206986635245,0.5377166940516666,0.4579971131482724,0.36106581594802933,0.5307784285125902,0.3325751580180759,0.2714840677989379,0.19231145911369826
8,0.4544979111639566,0.3776972757574981,0.29912503644363797,0.21805713247670852,0.3665618792360608,0.19153823255484484,0.1400231610666564,0.0911343502703132,0.5444686895878269,0.4724127788613222,0.3947791166189493,0.31450954890456473,0.46327372901126324,0.2834566217166634,0.22506714495206184,0.1616794238753995
9,0.39612063253490504,0.3197490297592512,0.2537766457211811,0.16577882748587125,0.30182932703666704,0.144983627081952,0.11067891674825099,0.07552386370209266,0.4896043790192924,0.4153871184074729,0.3484693235813884,0.25315810510766734,0.3978314317433925,0.23078826448239836,0.185146898173404,0.13379455040483643
10,0.34477708334696144,0.280762400741249,0.2142055145692046,0.15470139292280352,0.2799810126595973,0.13364762820321868,0.08933541990934547,0.060417216744755295,0.4412865017409951,0.37749509567782186,0.3083981355752624,0.23917860395015156,0.3761640147108264,0.214653136440302,0.15914865033726006,0.112387435250913


==> bh_cube_pbdry.csv <==
k,a1_r0_energy_norm,a2_r0_energy_norm,a3_r0_energy_norm,a4_r0_energy_norm,a1_r1_energy_norm,a2_r1_energy_norm,a3_r1_energy_norm,a4_r1_energy_norm,a1_r0_L2_norm,a2_r0_L2_norm,a3_r0_L2_norm,a4_r0_L2_norm,a1_r1_L2_norm,a2_r1_L2_norm,a3_r1_L2_norm,a4_r1_L2_norm
1,0.8586225026260593,0.842142987552853,0.8205315315041879,0.7919510058291278,0.8399565467053113,0.7794159060039014,0.7557229452140656,0.735860160631503,0.893662307626017,0.8785567212092653,0.8578196425434176,0.833884911477582,0.8763887914715497,0.8230280095891901,0.8031488784268557,0.7860334172574917
2,0.7978338982424503,0.7648429170706698,0.7381226745158287,0.6991535076318754,0.7604242189611833,0.6814163100974763,0.6392474521218191,0.6215616159284394,0.8383894031660606,0.8116102717411137,0.7901528699483661,0.7548295197946633,0.8081132407363785,0.735510619928719,0.6977259616396918,0.6835791699320898
3,0.7502562758448343,0.702071541264843,0.6619167171652083,0.6205823538182744,0.6921407607595453,0.5985695141387244,0.5528773139798646,0.5199551386108193,0.8003052082132357,0.7591919000546795,0.7233550499858156,0.6793962876065337,0.7495478596429502,0.6590930616983719,0.6160134884736258,0.5865159762967765
4,0.6829965163145526,0.6370019082314995,0.5776140400562096,0.5327475144332028,0.6282088738242795,0.5115642609265265,0.4604718710615398,0.39467223318130945,0.7410757141875182,0.701089565441599,0.6429156341181322,0.5993034317623064,0.6932319927876979,0.5807200211210739,0.5308056195554868,0.4702709104458216
5,0.6331554616359291,0.5744507184779906,0.5005271118779843,0.44928343015245686,0.5509488160335888,0.4304031829237672,0.3420145792320794,0.30906379894094205,0.6945789868774245,0.6426349952541693,0.5718985529244003,0.5226401433243361,0.6224645458032297,0.5058860377680958,0.4270878627636203,0.4044730907758468
6,0.5808014542277051,0.521684986173483,0.4433431175257016,0.3807158119361523,0.5039250098811568,0.35269380327344335,0.2916687463468274,0.26241844785654767,0.6532188479108362,0.5939561439655233,0.5203803733993991,0.463436013900004,0.5807157558280678,0.43779404639809827,0.3865812044129263,0.36189314368029096
7,0.5330454186539545,0.46254752549082906,0.3847309073823801,0.32627193767279955,0.4520352080421599,0.2890511941931818,0.23868157844799703,0.21362304076650054,0.6128892517088401,0.5472230355699651,0.47152600902760355,0.4126739891147925,0.5368027988405873,0.3814740573100763,0.33558430540122774,0.31084776165136235
8,0.4822437253279504,0.40193956402272546,0.32263502598484195,0.2779283887708109,0.3968894567238756,0.237461185268243,0.20752278876216637,0.20038532914755638,0.5613180769477687,0.493189389163184,0.4169029190302964,0.37460518970550793,0.48364504029305644,0.33216800709665334,0.30427539402787346,0.2984643527771606
9,0.4402348505893105,0.34998464851343425,0.27746275069978504,0.2374667726351455,0.34324550222203104,0.21273422615836307,0.17814049544919683,0.15623103496797133,0.5220093415597612,0.4418470731360963,0.3733191193021779,0.3367276879854408,0.436204760666653,0.30968613060433087,0.27082585913096435,0.24185953899231813
10,0.40051080148762724,0.323796762066961,0.25857930932398426,0.21371554355277236,0.3245290595862721,0.20072364074895685,0.16308363533377668,0.1496476924065153,0.49453813516757433,0.42268758762900416,0.35792974511880826,0.31374571914505284,0.424525192391378,0.3001750943108363,0.25730268125292916,0.2395084437855376


==> bh_cube_richardson_p3.csv <==
k,a1_r0_energy_norm,a2_r0_energy_norm,a3_r0_energy_norm,a4_r0_energy_norm,a1_r1_energy_norm,a2_r1_energy_norm,a3_r1_energy_norm,a4_r1_energy_norm,a1_r0_L2_norm,a2_r0_L2_norm,a3_r0_L2_norm,a4_r0_L2_norm,a1_r1_L2_norm,a2_r1_L2_norm,a3_r1_L2_norm,a4_r1_L2_norm
1,0.9207468202261059,0.9039297281962434,0.9037482802319523,0.8017057765870433,0.8757590114393811,0.7894147871315345,0.7419274176769746,0.7257418984385665,0.9366704938653114,0.918584265113861,0.9168952250334187,0.841775466769861,0.8928843818255255,0.8319647644987864,0.7926699685271903,0.7656441218804347
2,0.8967643096237014,0.8717228523600388,0.8643291443802779,0.7225445838774136,0.8144488891415311,0.7055488451612435,0.6356520120790362,0.6085275245077479,0.9122645662644687,0.8864018283008293,0.8769821619966975,0.7770851235421176,0.8488611701972416,0.7624544225351563,0.7039421506440476,0.6614680219819744
3,0.8809918163866101,0.8451912693813182,0.8273624463698637,0.6576797325462639,0.7641224739349275,0.634778869543259,0.5495583689381272,0.5260083666677702,0.8959529158312189,0.8590170091723888,0.8401050572411201,0.7220882396015313,0.8108039402411262,0.7028969579526677,0.6284718816169469,0.5705346007755859
4,0.8700959160561448,0.8161979307036612,0.7849561379954454,0.6126614058321376,0.7289965730055051,0.5838053599343178,0.49612830420091497,0.4670022195625347,0.8850914871873914,0.8320685351275251,0.8012123027160266,0.6838522535711724,0.7825079061643845,0.6588981831239515,0.5813385297178105,0.5184518244466604
5,0.8611862088413265,0.7859356856759242,0.7455796271748539,0.5604708246737284,0.6962915673876249,0.5363678778796498,0.4355147067683991,0.411531143627514,0.8753649983635603,0.8037327617078606,0.7636759530995751,0.6388239181020995,0.7546852334113523,0.616404207435862,0.524322624575964,0.45953215667702996
6,0.8546631913889532,0.7587743738149642,0.709193064253076,0.5291123347332686,0.6681631714379539,0.496598736417236,0.40120254758073554,0.36798935162617286,0.869242779917019,0.7789014148227923,0.7305916025419453,0.6113227562222917,0.7316396386573712,0.582006023330139,0.49305390794941517,0.4202714219162135
7,0.84878753513836,0.7317442856610744,0.6739646601262307,0.4931021426410602,0.6401969737512698,0.45901486699500516,0.3636941255865942,0.32747749639155876,0.862394594089831,0.7534583382973393,0.6965436556937862,0.5777230227712018,0.7075629779181422,0.5473424582395239,0.45326894761169356,0.3831520136018983
8,0.8443909931673105,0.7077698932616486,0.640667105742938,0.46804024243777326,0.6188197265558907,0.43079934344840476,0.3328509795753314,0.2950630426924433,0.8586669003573619,0.7315313046978399,0.666977948528752,0.5555330425099791,0.689287259486723,0.5218663908426436,0.4268111295907471,0.3530432410495002
9,0.8401423523161243,0.683507683681453,0.6096024556850185,0.4319885355976299,0.5924600400190863,0.4007763428108497,0.3073038835487618,0.26554132411910436,0.8533944165585265,0.7085529792555275,0.6364644030530766,0.5229901933871804,0.6667757790626396,0.49328642219124164,0.3976564475849111,0.3309409801947813
10,0.8369422028322531,0.6621815077317744,0.580196856476039,0.41387893987532,0.5743381328992916,0.38097412986094714,0.2866828872540584,0.23820947547709367,0.8511334354977281,0.6891606762963025,0.6114870437061013,0.5061204638089121,0.6510634961757237,0.47435516476919753,0.37963483887992605,0.3041489212710761


==> bh_sq_nonsym.csv <==
k,a4_r0_energy_norm,a5_r0_energy_norm,a6_r0_energy_norm,a7_r0_energy_norm,a8_r0_energy_norm,a9_r0_energy_norm,a4_r0_L2_norm,a5_r0_L2_norm,a6_r0_L2_norm,a7_r0_L2_norm,a8_r0_L2_norm,a9_r0_L2_norm
1,0.732297164259862,0.6949792199505345,0.6753061802530177,0.6539654196138793,0.6097707138571341,0.5830913383113896,0.8670271679497108,0.8194699790249848,0.8002052147815486,0.7799230493140471,0.7314569098762052,0.7040520574238004
2,0.6310769291788411,0.5966459115598691,0.5687930709479454,0.5306006928297292,0.5138347937951971,0.48853357631326794,0.750470974511881,0.7166356715895875,0.6917674618834377,0.6615612794789139,0.6480256005964578,0.627157355295187
3,0.5041741070340766,0.48323297419096906,0.46381502467027375,0.46251294907850216,0.4105799599197741,0.39935941448168966,0.6356408460757799,0.6218696530237853,0.607765021437562,0.6060758277970173,0.5617615339657986,0.5516817578161082
4,0.4736279752680626,0.45349772162639257,0.4302315222830278,0.42022373962132054,0.38154833476346683,0.302085385491834,0.6145028898176795,0.5989584336641919,0.5778772847584451,0.5683974168408958,0.531180589620569,0.4569231949647418
5,0.43222736205273504,0.4391252761271587,0.4059103038684059,0.3748808938684341,0.33180116308203045,0.24025662954692498,0.5792967821728537,0.5847608150581975,0.5539154758252227,0.5296840038678116,0.48796890256479897,0.39644277720752025
6,0.4638972857621927,0.410650216152026,0.37358768169434164,0.31666210571106,0.25637531170798367,0.16791757074080602,0.6075025487947824,0.5605167969290674,0.5282759733829094,0.4710688101424811,0.41152805629008554,0.31379541446647646
7,0.4396944532400545,0.38506517833846143,0.333977303371709,0.2208977552766233,0.2029459864057256,0.12215816084234003,0.5859804939334066,0.5379635825758959,0.4901496771497426,0.3741515374444804,0.35391645683155515,0.23687641951566846
8,0.3734148279101589,0.31731443932266384,0.30000633148415673,0.18548875322768063,0.11580850125672694,0.1025801616319465,0.52678228318921,0.47228144870934907,0.45593163665065234,0.33141795990918976,0.21314063156723495,0.20013860221667823
9,0.3736425007769273,0.23846463308056096,0.25662873611811404,0.16314271279086676,0.11638923554742014,0.09450158089230021,0.5279967240707971,0.393530236010231,0.41195375491589725,0.3014556830858727,0.2287584076684726,0.1760670689794052
10,0.3484480809197431,0.2681558427852743,0.22033054723454099,0.12793013260409333,0.09460757839169408,0.07732940511501495,0.5042762884911111,0.4210226792340868,0.37299213731853476,0.2575947837058068,0.19923428888385797,0.147092631813349


==> bh_sq_p3.csv <==
k,a4_r0_energy_norm,a5_r0_energy_norm,a6_r0_energy_norm,a7_r0_energy_norm,a8_r0_energy_norm,a9_r0_energy_norm,a4_r0_L2_norm,a5_r0_L2_norm,a6_r0_L2_norm,a7_r0_L2_norm,a8_r0_L2_norm,a9_r0_L2_norm
1,0.7213635885221926,0.6104728427720623,0.575870171597211,0.5309449692019478,0.4871020149594163,0.44300596694496464,0.8584307564874352,0.7336089213996347,0.6927509261650652,0.6614931000213841,0.6274263707996468,0.5882129091049436
2,0.5885646244135065,0.3833050778459547,0.3575153957832645,0.34144774249836746,0.313022622616381,0.2832875007870395,0.707787172454949,0.5389117238167652,0.5153375844032438,0.4991496471997238,0.4718889910610786,0.44263542709366066
3,0.46080592881430965,0.2861182247395173,0.268547156184581,0.23747325640836792,0.2002885138537656,0.16569829640815784,0.6038724678714564,0.44703664834180645,0.4283613223453636,0.3968655113850701,0.35447617705451007,0.31502225922884713
4,0.3571326692995533,0.21875825148965816,0.20258758504110114,0.18240018789601092,0.14583003401400943,0.10870512180742005,0.5136290120207314,0.37570874400016663,0.3585918098871037,0.3338416058873131,0.2893355744807874,0.23970376175624888
5,0.3286929172285824,0.19801783817829968,0.1806764064534994,0.14367233843333987,0.10491392849074146,0.070380289095984,0.4875600722017092,0.35026057545590183,0.33060384259321024,0.2847922988831506,0.230940754323485,0.1789526903292296
6,0.2708752842397068,0.14623777445253355,0.12655627223616364,0.08825941751643843,0.03564101170727936,0.01472444822032998,0.4318886833466576,0.2901623754055243,0.2636367769662992,0.2075906052880278,0.11035011764502198,0.06351964337344376
7,0.2348691673648774,0.10673935437277018,0.03364911396510645,0.04007190905128767,0.026977485722398442,0.012582428911147841,0.39257361081510134,0.2351565028604902,0.09813628863825585,0.12544990792580712,0.09745017606382718,0.044784076540553865
8,0.20205813096533345,0.07256599515056207,0.07026412506911413,0.05323214065032984,0.024875340630537,0.008064659744779887,0.35767395527975365,0.18465774454281664,0.17861040256459812,0.14842084553556,0.08946415967615061,0.04454792262122579
9,0.20084048122280893,0.07026499056069158,0.05430009656314954,0.0384265702045689,0.015080332144631002,0.00716622280986807,0.3554693003894323,0.1785823437401035,0.1516826732485541,0.12011502225472814,0.0653018242281418,0.03925938767424486
10,0.18279555015204932,0.05383835342440604,0.03859929339781526,0.015465062880173156,0.003927889925029149,0.003459182478230809,0.3345649465663759,0.15023510336169554,0.12070741226221982,0.06702302983130504,0.024113437079195704,0.019080571323759975


==> bh_sq_p4.csv <==
k,a4_r0_energy_norm,a5_r0_energy_norm,a6_r0_energy_norm,a7_r0_energy_norm,a8_r0_energy_norm,a9_r0_energy_norm,a4_r0_L2_norm,a5_r0_L2_norm,a6_r0_L2_norm,a7_r0_L2_norm,a8_r0_L2_norm,a9_r0_L2_norm
1,0.546274253403252,0.3415204910411719,0.3364523479072038,0.22746588647082472,0.19308322757239904,0.17248842380218987,0.663723168068524,0.44242741446694445,0.41021769573857997,0.3630885343294142,0.3266262466056079,0.27261122377642544
2,0.3181505676668435,0.08131944705395804,0.058938488683672775,0.04868712677353851,0.04972413858811236,0.0485224045729172,0.4610937779981135,0.1841224202157827,0.14733948671791758,0.1153846639355702,0.10646240585858976,0.09449821779641218
3,0.21615072580752495,0.033771041184740606,0.031186694389309037,0.032592042455425775,0.027860070489431683,0.026704487300109735,0.35541436766448903,0.07680904829269901,0.05281275584707673,0.05626583760876034,0.038840269637125696,0.03945120768222068
4,0.13339286057178062,0.023923603717543176,0.0216916101186534,0.014766206271962342,0.01571293566998843,0.015949667564820944,0.25360698569010454,0.038268018336933704,0.035395847415769274,0.02836993461571048,0.024553628322207175,0.024135054781181903
5,0.07789625184772633,0.012112778016200346,0.011755001748796198,0.012228576679327927,0.010880540267043645,0.010324091902185476,0.1784550446360712,0.023143674742395006,0.0176524623549528,0.017573500530366718,0.018351660406154456,0.015658888113904847


==> bh_sq_p5.csv <==
k,a4_r0_energy_norm,a5_r0_energy_norm,a6_r0_energy_norm,a7_r0_energy_norm,a8_r0_energy_norm,a9_r0_energy_norm,a4_r0_L2_norm,a5_r0_L2_norm,a6_r0_L2_norm,a7_r0_L2_norm,a8_r0_L2_norm,a9_r0_L2_norm
1,0.3376540233558609,0.3133564703679279,0.309342541924131,0.15673321344685034,0.14324267269494417,0.14480449816823776,0.38840959679284076,0.33224932386437245,0.3280399967879647,0.1789147730232152,0.16815703986475142,0.16679329504381604
2,0.11788285712785378,0.04816516232061198,0.046393317506533555,0.043681445069035645,0.0464017800467912,0.04607861797512814,0.1946829510176375,0.0689451308366357,0.06527410994914819,0.06326006925984758,0.06527077525336161,0.06556654399758513
3,0.05760907329947637,0.03123585966986639,0.02923862809722812,0.029463014587022558,0.02590425819556149,0.024985560080278732,0.10900876617991716,0.038804015904317604,0.036602664943859116,0.03733699018294784,0.03411779571897535,0.03459374494128854
4,0.027570119147886384,0.022810086530632264,0.019989298410574445,0.013636155457269546,0.015441171594485718,0.01541376808566792,0.055363818906920076,0.03551967038260006,0.03138680289220361,0.021121206022281982,0.023089844502496078,0.023350879992675443
5,0.015734130594890185,0.011734836645495246,0.01129803614994945,0.01181134484530453,0.010250601344564547,0.00989365723175118,0.03445477832380018,0.015820257138016627,0.014714752163934908,0.015388320036922974,0.013883742305499349,0.014414965053700424


==> bh_sq_pbdry_with_residual.csv <==
k,a4_r0_energy_norm,a5_r0_energy_norm,a6_r0_energy_norm,a7_r0_energy_norm,a8_r0_energy_norm,a9_r0_energy_norm,a4_r1_energy_norm,a5_r1_energy_norm,a6_r1_energy_norm,a7_r1_energy_norm,a8_r1_energy_norm,a9_r1_energy_norm,a4_r0_L2_norm,a5_r0_L2_norm,a6_r0_L2_norm,a7_r0_L2_norm,a8_r0_L2_norm,a9_r0_L2_norm,a4_r1_L2_norm,a5_r1_L2_norm,a6_r1_L2_norm,a7_r1_L2_norm,a8_r1_L2_norm,a9_r1_L2_norm,a4_r0_residual,a5_r0_residual,a6_r0_residual,a7_r0_residual,a8_r0_residual,a9_r0_residual,a4_r1_residual,a5_r1_residual,a6_r1_residual,a7_r1_residual,a8_r1_residual,a9_r1_residual
1,0.7622056982409033,0.74677833899957,0.7321716539282948,0.7132736592461982,0.6847587094561688,0.6614378185636235,0.6808632756987147,0.6313262689076236,0.6021526260014666,0.5607033367376202,0.520377860067892,0.47435389615145157,0.8901943774133653,0.8785097401006723,0.871813438956843,0.8469490657224032,0.8098896631358556,0.7914389631008727,0.8101500343291523,0.7637372322410324,0.7321155950616758,0.6858827214820277,0.6557126005715399,0.6159432990332898,0.7186256379011283,0.7086963746768165,0.6912425464672947,0.6776924775597922,0.6522069693521003,0.6278690264399759,0.6375869084673348,0.5781775217332266,0.5518828397963613,0.5096487462198652,0.4639813682607554,0.419335721378237
2,0.6831134905653257,0.642716398156937,0.6219844936427723,0.5919047441017389,0.5760093561259075,0.5587960601573525,0.5539040258100524,0.5142151099639194,0.5102322394559111,0.4566359419545075,0.4171405748011692,0.3254326309387229,0.8130742535589028,0.7648245249197981,0.7465813235759449,0.7123394564407721,0.701215401409417,0.6851351766568625,0.6807932040349671,0.6512205212472585,0.6462753360439941,0.6012175858588392,0.5679635084793483,0.48144978919353676,0.6266013383233684,0.5838542599434486,0.5558901236053206,0.5285588360780391,0.5123608986992139,0.4951483536990967,0.494069042256162,0.45052778972071383,0.44795456235355724,0.39325962010603066,0.35528108153944205,0.2689289970206646
3,0.6122567889523721,0.5856233011408483,0.5717499278794789,0.5488807425072144,0.5212996360531097,0.5041336341351939,0.5259192196765403,0.46982886571449856,0.39729578554922507,0.3674643600250576,0.31071803281992494,0.17790640952267267,0.7321523918177716,0.7146543990732339,0.6994207766342052,0.6780748160346578,0.6569781043388288,0.6423639734865941,0.6595614773160556,0.6143963950008794,0.5518958206960994,0.5219573500722463,0.4668073369690767,0.32371017025864207,0.5410042770310706,0.5186797314989148,0.5071430666487284,0.48485221483011226,0.45569177345576845,0.4381373712009296,0.45874737101078433,0.3994644479726089,0.3278842033500631,0.2996964999382752,0.24605419277352222,0.12999821722143093
4,0.5673975178334487,0.4962699977127618,0.4300726458062902,0.4466425708690878,0.4678383395412086,0.43499425157433447,0.4694051666055601,0.4199575791449985,0.3641810345656691,0.2949889225840926,0.23393962165630436,0.11394739453494027,0.6909150776597094,0.6352537350438694,0.5784947762315626,0.5927959376772165,0.6117673472356132,0.5821652910411341,0.6138877835029394,0.5721538870584183,0.5174279401799153,0.4508453336100587,0.3893928564554432,0.23183193550857048,0.4978420785238606,0.42178382312194135,0.3569169436471029,0.37235041224541504,0.3942777982524755,0.3638475592513762,0.399389972589889,0.35155931919113037,0.30192602212931363,0.23726276945644506,0.1826511339455869,0.09505609676682455
5,0.5192072153001117,0.4871477476848293,0.49423482447067973,0.4703054371760967,0.43704321410370595,0.3942426018175806,0.41687495241151995,0.316085519897973,0.2505694864327989,0.1966182643893374,0.12074565622330184,0.07922063200203813,0.6535369523784991,0.628511848678848,0.6338567878330722,0.6151808540953769,0.5848785336298378,0.5480063489281253,0.567841906386769,0.47538124086647193,0.4071516732674955,0.3460436548482601,0.24954868711404676,0.16080293070834295,0.4495646129310571,0.41629474942779443,0.42493916029357975,0.4008148959798613,0.368528318102854,0.32653873715994425,0.34726674377035754,0.24844238640529273,0.1914774018486411,0.14505772662005254,0.08671290233521856,0.060079832312841995
6,0.49474365999462033,0.4587732062024347,0.43746765075335925,0.40802507613077793,0.36667320484190324,0.2970918486206615,0.3705790198024506,0.31408031626905936,0.23204236041249304,0.1607011972792872,0.10563250131486882,0.06794755388253822,0.6342770253095793,0.6044649057901343,0.5856115108686263,0.5613411671990947,0.5211955364244278,0.4542614000373107,0.5269099976118659,0.47218355364360726,0.38607668797974437,0.3034124019482438,0.23010089310157,0.1448657615935127,0.4199906869099669,0.38294416430529626,0.36275511870686233,0.33194484947409064,0.29288195557070545,0.22749250211112268,0.2979174721957248,0.24864877936095556,0.1762226494977084,0.11579117932027636,0.07830765903267858,0.054054411077826055
7,0.4692956827390395,0.43859141752379627,0.42931480182091186,0.3805935478891053,0.3444051526116712,0.2874444301976997,0.35773047600438856,0.2463862522584568,0.14678880531803698,0.09003478051203063,0.0669312302199861,0.051529734956199634,0.6136742592184266,0.5870003912217981,0.5795829174119891,0.5347608387310171,0.5025075991667883,0.4478854277273435,0.5150987419859591,0.40001327866096925,0.28912705753726614,0.20124952393044107,0.14629732957798436,0.12092190156125864,0.3937831280394741,0.36350712798243534,0.3547847497185555,0.30741114248576035,0.27332946808005637,0.22162996958116687,0.2865377141529427,0.18948635164701488,0.10286723589079225,0.06731620605666347,0.04847190729425371,0.036906331508373545
8,0.46984410753360617,0.4391899327136556,0.40366991993181167,0.34322507689002674,0.28122367404724247,0.16477448663723593,0.29855079642628723,0.2115611524144221,0.12464370222705408,0.08211386885159287,0.0615635859926585,0.04667180086534543,0.6145608118275107,0.5878440464338531,0.5551156317134774,0.5008901879724416,0.43789126698420466,0.3113114502305326,0.4566526477688232,0.3613291306719852,0.25796293487023,0.17984939204760822,0.13930439832954428,0.11354998309080415,0.3912929571763038,0.3613476406947736,0.32837020009430296,0.26921022163809966,0.21475638122216087,0.1176932794060366,0.2326550743392196,0.16054400119429796,0.08898989701187085,0.06381750383848422,0.04716188079259356,0.03636618334407101
9,0.4496269169602998,0.37094771443032426,0.3577082961724624,0.3105224435998757,0.26497781965871,0.19595829222578925,0.27985392085441063,0.16443860319593584,0.09116325349547218,0.06287104821193464,0.05001119518349791,0.04047883112987986,0.5970350996791365,0.5274065306025048,0.5151560165321241,0.4668983149989235,0.4209683088822329,0.3451652603285796,0.4359354124407376,0.3108942408196917,0.20269857999426685,0.14125770668904886,0.11971034492809644,0.10930563052340411,0.37501347987103273,0.29470420721535434,0.2845733157891004,0.24351918836273492,0.2022251073818075,0.1453394902849245,0.21808301895830143,0.11463609669807885,0.06547546864927928,0.04484459152455251,0.035598950353031004,0.02874859123894706
10,0.405414585133111,0.39348157560436114,0.34345321610174906,0.28096427588058465,0.1849221279747122,0.12900927706641094,0.2308386208599117,0.12904046898715113,0.07863138934175015,0.05872965784822484,0.04722294291945528,0.038967236435702116,0.557637020248476,0.5469608746774083,0.5013274961221937,0.437743814445761,0.33703158778716114,0.2671538716262791,0.3842790529844869,0.26712609723315506,0.17409835332679638,0.13908076776986703,0.11684248647614362,0.10854257345631667,0.32823467195123723,0.31913071947930743,0.2712254726572275,0.2158546999676385,0.1277942187562598,0.08849054234886047,0.17279008116432842,0.08805858375648182,0.05942571270056635,0.0440538403480237,0.034190043315925185,0.029261135977019286


==> bh_sq_richardson.csv <==
k,a4_r0_energy_norm,a5_r0_energy_norm,a6_r0_energy_norm,a7_r0_energy_norm,a8_r0_energy_norm,a9_r0_energy_norm,a4_r1_energy_norm,a5_r1_energy_norm,a6_r1_energy_norm,a7_r1_energy_norm,a8_r1_energy_norm,a9_r1_energy_norm,a4_r0_L2_norm,a5_r0_L2_norm,a6_r0_L2_norm,a7_r0_L2_norm,a8_r0_L2_norm,a9_r0_L2_norm,a4_r1_L2_norm,a5_r1_L2_norm,a6_r1_L2_norm,a7_r1_L2_norm,a8_r1_L2_norm,a9_r1_L2_norm
1,0.9793766650311035,0.7791666243249099,0.7847636728857701,0.7940383320623324,0.7967111072962373,0.7860868917684795,0.6557601486720178,0.585045680075277,0.5718411492002632,0.5132716379580575,0.4668736329156533,0.40030830795287253,1.0518950643506355,0.8838625388687303,0.855206837731685,0.8495352124817398,0.8464815264209494,0.8398321399666632,0.7797426028200785,0.7124167476053778,0.6978090956177999,0.6495959241741895,0.6101323208874648,0.5471266136757514
2,1.162924017305924,1.1499650766417295,,,1.1094670035514718,1.0165553848767204,0.6016780760591235,0.5189928483539414,0.4974212734989263,0.44031976099941955,0.3823876244820385,0.31001154405349646,1.2405220518346147,1.2182645372149892,,,1.1600361005417505,1.0692644143144758,0.7095609367557718,0.653704932002266,0.6373844486420622,0.5888913024350534,0.5369329345909496,0.4658681048882219
3,,,,,,,0.5899946684271287,0.48555883139726397,0.46592343812556297,0.39627688847727377,0.3143343635296637,0.2312387833740705,,,,,,,0.6750048546208384,0.6261322005722205,0.6088326327521169,0.5503322262039776,0.4722831841621255,0.3846460681480557
4,,,,,,,0.5923577876649513,0.4276720832952746,0.40730230278253643,0.34535146647897397,0.25277040349880725,0.15859562967109722,,,,,,,0.6659858108730632,0.5771443473561257,0.5599506824872005,0.5035437559284623,0.41050633996107905,0.2995763962750675
5,,,,,,,0.5999394784350799,0.4373027957508426,0.39649324703017064,0.32619298800039687,0.21587726962900533,0.1437942322472029,,,,,,,0.6637012137906156,0.58498622892125,0.5506963832687218,0.4824243584256791,0.36887384411023283,0.283592376087564
6,,,,,,,0.6177981383210336,0.3324175807236724,0.3440829552350668,0.28305102120024517,0.18402655692413092,0.10801185377931799,,,,,,,0.673085101171609,0.4919618281579687,0.5017975962157701,0.44051784880806505,0.33506559350833914,0.23350348699573661
7,,,,,,,0.6401257722446451,0.3934238508811423,0.34386680610753856,0.2650340715048074,0.17859580505851905,0.09275335467074475,,,,,,,0.6854240449812006,0.546445083126554,0.5014645065442225,0.42072455148619503,0.3248977958650615,0.2114949703057514
8,,,,,,,0.6673386685731417,0.34118922182176703,0.29771184892935293,0.23384887213643749,0.15972398519063183,0.08692922723879301,,,,,,,0.7108021759422195,0.49749041989172693,0.4550060514665571,0.38899045350975153,0.3015296194925659,0.19542253209038926
9,,,,,,,0.6975491322217454,0.35545960099891194,0.2988176337632659,0.21541853646762935,0.14290714948200403,0.0756334663993006,,,,,,,0.738107224127969,0.5114656503245965,0.4566977359163869,0.36795291107535705,0.2816147738735598,0.1737148829493064
10,,,,,,,0.7323149643302322,0.31438203768474626,0.25376136284622336,0.1859174059882031,0.12539905347009037,0.06679694043976618,,,,,,,0.7734735496157823,0.47253552166673135,0.4121604603969272,0.3383853652865727,0.2594443122625151,0.15669073917476764


==> th_sq_nonsym_p4.csv <==
k,a6_r0_energy_norm,a7_r0_energy_norm,a8_r0_energy_norm,a9_r0_energy_norm,a6_r1_energy_norm,a7_r1_energy_norm,a8_r1_energy_norm,a9_r1_energy_norm,a6_r0_L2_norm,a7_r0_L2_norm,a8_r0_L2_norm,a9_r0_L2_norm,a6_r1_L2_norm,a7_r1_L2_norm,a8_r1_L2_norm,a9_r1_L2_norm
1,0.8383158937553465,0.8308021815056202,0.8141095490903353,0.7927010445889117,0.6197655870455814,0.5540968279206393,0.486116672162868,0.4670214733429829,0.9271854565928344,0.9192385977990587,0.9034242940831545,0.8801412214610144,0.7554913135559356,0.7085907051091296,0.6535864456245386,0.6383374775016087
2,0.7795053812096104,0.7623324579572174,0.7551993568550782,0.7199487196631447,0.4416322586950232,0.3727062267965823,0.2924867225274305,0.28937803235785575,0.8660497645272228,0.8497318746297198,0.845422632217128,0.8234250949866143,0.6090420963486268,0.5285771120984072,0.4626612906471971,0.48389761899218103
3,0.7269933105754149,0.6834214416395011,0.6365838305299297,0.5932006586367444,0.3217376376883298,0.30560935720418947,0.270492165993367,0.2560292937453925,0.8267125646374495,0.796545949935449,0.7634618335098051,0.7309180914322916,0.5245219552117147,0.5105893034680956,0.47018172235985345,0.46089003918340493
4,0.6481384204134136,0.6052986833752491,0.5445768130153555,0.4999195823118207,0.20994154319022584,0.22828405121708992,0.169164114678964,0.1638896442819053,0.7702976927438966,0.7408913441021019,0.697813261794556,0.6642857592780825,0.40405419638662715,0.4234071715762884,0.3640453064579453,0.33172251365665817
5,0.5205660065246376,0.5057526346398795,0.4623720681033038,0.4207048452817489,0.22086356690470807,0.22028590467433384,0.14936574541766653,0.09664025695783118,0.670406692595745,0.6638044454667917,0.6305264785511192,0.5938184781044071,0.4200131380899895,0.42030390045267735,0.3095288333521313,0.25598456522837815
6,0.46808888361141016,0.4356185201544009,0.40234983518156564,0.3663711630327184,0.22091684499783049,0.13541526347629526,0.12942220349003059,0.048817344000496636,0.638831729696142,0.6215224969027696,0.5940534658924327,0.5605823689647631,0.42267034644733587,0.30441750734651124,0.3113602402111477,0.16570975394763868
7,0.42415669746097867,0.37680047325917976,0.34508485736210776,0.32730511325612166,0.14690889991611328,0.09456086809144039,0.09119922744548371,0.049015910030515086,0.598721882194912,0.5576590916452953,0.5291647993342532,0.5123661367444592,0.3038560105459838,0.24060098587667872,0.24382334772228492,0.14351648178808304
8,0.3986368469735321,0.36069496988226823,0.30769328590860234,0.3172695637543317,0.11201609479732043,0.09181032466397598,0.07455281839952096,0.036724361809433705,0.5838916531578894,0.5546816759208535,0.506741490318394,0.518366607278328,0.260148700590328,0.25364497736862884,0.22851605380999163,0.1302925479081222
9,0.3443084306937244,0.29419972871530575,0.27509753689064226,0.2661464606342251,0.0968742676862686,0.06862404807733564,0.05571226654016954,0.03772586701110849,0.5340858740698178,0.4873275870760452,0.45948093523087336,0.46303970558017943,0.23801493670546967,0.19303759853167854,0.1547476643472157,0.12439125996090519
10,0.3101739111593801,0.2691406874237821,0.2603697139018066,0.21025963527502076,0.09178256543664792,0.04867335986688772,0.03797198495932173,0.03172008086250307,0.5035616846323261,0.4600397172568782,0.4619505683294477,0.404480676883541,0.25726437838762534,0.15144627843920228,0.12857077651086082,0.12705518133398186


==> th_sq_p4.csv <==
k,a6_r0_energy_norm,a7_r0_energy_norm,a8_r0_energy_norm,a9_r0_energy_norm,a6_r1_energy_norm,a7_r1_energy_norm,a8_r1_energy_norm,a9_r1_energy_norm,a6_r0_L2_norm,a7_r0_L2_norm,a8_r0_L2_norm,a9_r0_L2_norm,a6_r1_L2_norm,a7_r1_L2_norm,a8_r1_L2_norm,a9_r1_L2_norm
1,0.8714208624644817,0.8597252690372077,0.8515892180398937,0.8269524490931105,0.7258346630669578,0.6728496778092583,0.623100971885653,0.5705915570675375,0.964885842652543,0.9553842630451307,0.9442937353475493,0.9175926085844452,0.8222594662443314,0.7824300469932367,0.7509005589788111,0.7147013177416041
2,0.8129328797674535,0.8013830500583095,0.786947882933855,0.7633383918175668,0.540449703390952,0.4720657180234064,0.41095504673836675,0.3918339906558323,0.9037322166216812,0.8912644724097204,0.8753774195182304,0.852533162516462,0.6927014410762171,0.6463126216000162,0.5943475144107262,0.5732432529520289
3,0.7919689156021735,0.7700557297301398,0.750350956238233,0.7130742756897064,0.4246006131436579,0.3566775216445176,0.30439260837319015,0.25947347093458994,0.8809486541911545,0.8572018119688299,0.8414240651385861,0.816823155669914,0.6004227753522983,0.5483063008020245,0.5043980560907998,0.459832899927631
4,0.7134508151322495,0.6925233419434935,0.6676823353751179,0.591163848516048,0.34615639983486113,0.3170345310510628,0.2395201723053075,0.2532804802841299,0.8169625552172717,0.8040518586692216,0.7886017909921763,0.7364306022928753,0.5465185428931547,0.5208052754913106,0.4460061186474974,0.45669785574508204
5,0.674350344954058,0.629767656240913,0.5857899288996157,0.545463550363604,0.3190358560181566,0.3151388339404538,0.25614648087623865,0.20349125146849772,0.7936400723147624,0.761825179181842,0.728022022217115,0.6968306771987168,0.5225762863232594,0.5175902024574788,0.4627078774941543,0.40409191814691053
6,0.6234914925511968,0.5637976253491,0.5219900054511541,0.42588307908974327,0.2880709929312385,0.18825161938249033,0.19156122996548489,0.14156378111400947,0.7592338773220593,0.7110821684349675,0.6795029964777436,0.6025032545535405,0.4937444002005054,0.36130932119031495,0.3718598501281332,0.31856010162608644
7,0.5727155767601022,0.5046052462735555,0.4733726562954466,0.42045732095707394,0.22318327937739996,0.20340836072725205,0.18660054734377796,0.1465369849862941,0.7196035182250562,0.6673225485437435,0.6541841357942227,0.5991959435017381,0.4238768716160621,0.4054358136734369,0.38722129091507623,0.3353713120147861
8,0.5067563888041672,0.46205826962733926,0.4374772038162498,0.3841215770710133,0.16399923828444501,0.14269977733421635,0.14756597428415705,0.06738643713003534,0.6662198588660488,0.6379157057272399,0.6197432569836007,0.5701393044292572,0.35529241651841725,0.3241936100877345,0.33730623756406486,0.20303587081581675
9,0.48349236934534384,0.4291292087471528,0.3727073338036983,0.336307712973451,0.22111871294746607,0.18572555583420253,0.12583220062222789,0.06693054584360691,0.657883890111426,0.6088834662736906,0.5542852605617764,0.5229153219461541,0.4244004906564576,0.3854768549596872,0.30509413620718545,0.19277525365916234
10,0.45105709289884555,0.41847498104855246,0.3527309561677257,0.2797869865285164,0.18477859107889685,0.12855015499739375,0.08482850112557172,0.03850985251222365,0.6263668247219853,0.5999814022635869,0.5388696889155573,0.47345454494066225,0.3830272860238537,0.3118090649726124,0.23077467556807105,0.14843125692400924


==> th_sq_p5.csv <==
k,a6_r0_energy_norm,a7_r0_energy_norm,a8_r0_energy_norm,a9_r0_energy_norm,a6_r1_energy_norm,a7_r1_energy_norm,a8_r1_energy_norm,a9_r1_energy_norm,a6_r0_L2_norm,a7_r0_L2_norm,a8_r0_L2_norm,a9_r0_L2_norm,a6_r1_L2_norm,a7_r1_L2_norm,a8_r1_L2_norm,a9_r1_L2_norm
1,0.8328457809786515,0.8145903689531729,0.7899506891023618,0.7344133937031436,0.5477252744536935,0.4620407970786967,0.42742735514748503,0.2962150038993625,0.9253469907777403,0.9056044018586294,0.8798268341846263,0.8323016629826577,0.6949795408863707,0.6326799012659199,0.6003000990664595,0.48617184463136154
2,0.6947878700178147,0.6479331964904644,0.629677049780317,0.5400939053999032,0.320938228766816,0.25634191084384816,0.23954298404897953,0.18576705488610937,0.8026913594855012,0.7706987136070811,0.7594791639793746,0.6935002338875353,0.5158019887045348,0.4600535145313652,0.43420767532192767,0.38409296276936766
3,0.6371677637110993,0.5922932445191611,0.5345590615056386,0.4343039812528448,0.22024165419832434,0.19280770053564902,0.17502968114982287,0.12349115071686051,0.7629613214277411,0.7301338018862473,0.6923951829564812,0.6179582409683804,0.42012891991510215,0.3657421650190188,0.3575947872614498,0.2912356243295053
4,0.5086241469043029,0.3943398822517312,0.368679251358185,0.27620508627032475,0.12176604033613161,0.14150171373668782,0.12616807219867993,0.05462033983152085,0.6678827957706104,0.5780181013080168,0.551784689815694,0.48021132521787835,0.2850419595904267,0.3200450278387775,0.30384033647110453,0.1815250886183608
5,0.4350302714166987,0.38115397066236945,0.3425564273325599,0.2563709898733252,0.10646348745666631,0.05792410713938923,0.0913697245678702,0.03649878097054037,0.6038711885013723,0.568773974729056,0.5321960488158045,0.45397329700948963,0.273944350062887,0.1617667771624004,0.2541622282588884,0.13225012981311213
6,0.35427734833115343,0.3219626097176199,0.2587791291004255,0.18374461090628927,0.12929784187395818,0.10821972044310767,0.07411506771329503,0.024954189849345408,0.542344766063789,0.5230390629678985,0.45944221251948153,0.3792650719569355,0.31250447342354054,0.2738446117692631,0.2263813756204742,0.10729326528625473
7,0.28435781426676354,0.2271486651843623,0.20420340148392033,0.18332346538086758,0.10781625306962452,0.07464714442390169,0.05543737820110318,0.015660966414491096,0.46472016555371404,0.4134136252852226,0.4033658718203714,0.37949324256366584,0.27596138473078236,0.22905611995803393,0.1892002846672663,0.08510534681677587
8,0.27790866533562675,0.25145296680652207,0.16649571397882826,0.1145029739906415,0.07155444631331714,0.05721902874589184,0.0239975245948494,0.008992521047630972,0.47999557060249076,0.4481552818566014,0.35252706474844664,0.28812830748773965,0.2186460722761406,0.19641330305859592,0.10197684745689832,0.06080478409973018
9,0.20434429108009938,0.16839441808932246,0.1665705462801273,0.1274196219357885,0.0395741162580616,0.03756624726500682,0.026574372111811077,0.00872355824740177,0.387430214554524,0.3500769336415253,0.3506863150588113,0.30773578866918505,0.15388185993873313,0.13870484022217455,0.12070654227583087,0.06527734632267299
10,0.19048804575818376,0.19041827162611127,0.1667455671819754,0.11803727495143486,0.05513296382143509,0.025957610487210122,0.010250599121369932,0.004994795773415369,0.38160010648243736,0.3871514141699598,0.35350078882044544,0.2632076540770722,0.18550021164976077,0.12009666523445071,0.0652659505211351,0.03856037994692062

